Inhomogeneous perturbation and error bounds for the stationary performance of random walks in the quarter plane

A continuous-time random walk in the quarter plane with homogeneous transition rates is considered. Given a non-negative reward function on the state space, we are interested in the expected stationary performance. Since a direct derivation of the stationary probability distribution is not available in general, the performance is approximated by a perturbed random walk, whose transition rates on the boundaries are changed such that its stationary probability distribution is known in closed form. A perturbed random walk for which the stationary distribution is a sum of geometric terms is considered and the perturbed transition rates are allowed to be inhomogeneous. It is demonstrated that such rates can be constructed for any sum of geometric terms that satisfies the balance equations in the interior of the state space. The inhomogeneous transitions relax the pairwise-coupled structure on these geometric terms that would be imposed if only homogeneous transitions are used. An explicit expression for the approximation error bound is obtained using the Markov reward approach, which does not depend on the values of the inhomogeneous rates but only on the parameters of the geometric terms. Numerical experiments indicate that inhomogeneous perturbation can give smaller error bounds than homogeneous perturbation.

==> allcurves_data_hor.csv <==
0.33333,-0.4
0.35,-0.25918
0.36667,-0.14298
0.38333,-0.046692
0.4,0.033333
0.41667,0.1
0.43333,0.15562
0.45,0.20206
0.46667,0.24082
0.48333,0.27313
0.5,0.3
0.51667,0.32227
0.53333,0.34063
0.55,0.35565
0.56667,0.36782
0.58333,0.37755
0.6,0.38519
0.61667,0.39102
0.63333,0.39529
0.65,0.39822
0.66667,0.4
0.68333,0.40077
0.7,0.40068
0.71667,0.39984
0.73333,0.39835
0.75,0.3963
0.76667,0.39376
0.78333,0.39081
0.8,0.3875
0.81667,0.38388
0.83333,0.38
0.85,0.37589
0.86667,0.3716
0.88333,0.36714
0.9,0.36255
0.91667,0.35785
0.93333,0.35306
0.95,0.3482
0.96667,0.34328
0.98333,0.33832
1,0.33333
1.0167,0.32833
1.0333,0.32331
1.05,0.31829
1.0667,0.31328
1.0833,0.30828
1.1,0.30331
1.1167,0.29835
1.1333,0.29343
1.15,0.28853
1.1667,0.28367
1.1833,0.27885
1.2,0.27407
1.2167,0.26934
1.2333,0.26465
1.25,0.26
1.2667,0.2554
1.2833,0.25085
1.3,0.24635
1.3167,0.2419
1.3333,0.2375
1.35,0.23315
1.3667,0.22885
1.3833,0.2246
1.4,0.22041
1.4167,0.21626
1.4333,0.21217
1.45,0.20813
1.4667,0.20413
1.4833,0.20019
1.5,0.1963
1.5167,0.19245
1.5333,0.18866
1.55,0.18491
1.5667,0.18121
1.5833,0.17756
1.6,0.17396
1.6167,0.1704
1.6333,0.16689
1.65,0.16342
1.6667,0.16
1.6833,0.15662
1.7,0.15329
1.7167,0.15
1.7333,0.14675
1.75,0.14354
1.7667,0.14037
1.7833,0.13724
1.8,0.13416
1.8167,0.13111
1.8333,0.1281
1.85,0.12513
1.8667,0.12219
1.8833,0.1193
1.9,0.11644
1.9167,0.11361
1.9333,0.11082
1.95,0.10806
1.9667,0.10534
1.9833,0.10266
2,0.1


==> allcurves_data_int.csv <==
0.33333,1,1
0.34593,0.75332,1.2791
0.35853,0.67206,1.3834
0.37113,0.61846,1.4523
0.38372,0.57883,1.5008
0.39632,0.5478,1.5353
0.40892,0.52264,1.5597
0.42151,0.50171,1.5762
0.43411,0.484,1.5865
0.44671,0.46878,1.5918
0.45931,0.45557,1.593
0.4719,0.44397,1.591
0.4845,0.43373,1.5862
0.4971,0.42461,1.5792
0.5097,0.41645,1.5704
0.52229,0.40911,1.56
0.53489,0.40248,1.5484
0.54749,0.39646,1.5357
0.56009,0.39099,1.5221
0.57268,0.386,1.5079
0.58528,0.38144,1.4931
0.59788,0.37725,1.4779
0.61048,0.3734,1.4623
0.62307,0.36986,1.4464
0.63567,0.3666,1.4304
0.64827,0.3636,1.4142
0.66086,0.36082,1.3979
0.67346,0.35825,1.3816
0.68606,0.35588,1.3653
0.69866,0.35369,1.349
0.71125,0.35166,1.3327
0.72385,0.34978,1.3165
0.73645,0.34805,1.3005
0.74905,0.34645,1.2845
0.76164,0.34497,1.2687
0.77424,0.34361,1.253
0.78684,0.34235,1.2374
0.79944,0.3412,1.222
0.81203,0.34015,1.2068
0.82463,0.33919,1.1917
0.83723,0.33831,1.1768
0.84983,0.33752,1.1621
0.86242,0.33681,1.1476
0.87502,0.33617,1.1332
0.88762,0.3356,1.119
0.90021,0.3351,1.105
0.91281,0.33467,1.0911
0.92541,0.3343,1.0775
0.93801,0.334,1.064
0.9506,0.33375,1.0506
0.9632,0.33356,1.0375
0.9758,0.33343,1.0245
0.9884,0.33336,1.0117
1.001,0.33333,0.99901
1.0136,0.33336,0.9865
1.0262,0.33345,0.97415
1.0388,0.33358,0.96195
1.0514,0.33376,0.9499
1.064,0.334,0.938
1.0766,0.33428,0.92623
1.0892,0.33461,0.91461
1.1018,0.335,0.90312
1.1144,0.33543,0.89176
1.127,0.33591,0.88053
1.1396,0.33644,0.86942
1.1522,0.33702,0.85843
1.1648,0.33766,0.84755
1.1774,0.33834,0.83679
1.19,0.33908,0.82613
1.2026,0.33987,0.81557
1.2151,0.34072,0.80511
1.2277,0.34162,0.79474
1.2403,0.34258,0.78446
1.2529,0.3436,0.77427
1.2655,0.34469,0.76415
1.2781,0.34584,0.7541
1.2907,0.34706,0.74412
1.3033,0.34835,0.7342
1.3159,0.34971,0.72433
1.3285,0.35116,0.71451
1.3411,0.35269,0.70472
1.3537,0.35431,0.69497
1.3663,0.35603,0.68524
1.3789,0.35785,0.67552
1.3915,0.35979,0.6658
1.4041,0.36185,0.65607
1.4167,0.36405,0.64631
1.4293,0.3664,0.63651
1.4419,0.36891,0.62664
1.4545,0.37162,0.61669
1.4671,0.37455,0.60662
1.4797,0.37772,0.59639
1.4923,0.3812,0.58597
1.5049,0.38502,0.57529
1.5175,0.38929,0.56427
1.5301,0.3941,0.55278
1.5427,0.39966,0.54065
1.5553,0.40625,0.52756
1.5679,0.4145,0.51291
1.5805,0.42598,0.49511
1.5931,0.45743,0.45743


==> allcurves_data_prod_hor.csv <==
0.33333,-5.5511e-16
0.35,0.11224
0.36667,0.20248
0.38333,0.27505
0.4,0.33333
0.41667,0.38
0.43333,0.41716
0.45,0.4465
0.46667,0.46939
0.48333,0.48692
0.5,0.5
0.51667,0.50937
0.53333,0.51562
0.55,0.51928
0.56667,0.52076
0.58333,0.52041
0.6,0.51852
0.61667,0.51534
0.63333,0.51108
0.65,0.50592
0.66667,0.5
0.68333,0.49346
0.7,0.48639
0.71667,0.47891
0.73333,0.47107
0.75,0.46296
0.76667,0.45463
0.78333,0.44613
0.8,0.4375
0.81667,0.42878
0.83333,0.42
0.85,0.41119
0.86667,0.40237
0.88333,0.39356
0.9,0.38477
0.91667,0.37603
0.93333,0.36735
0.95,0.35873
0.96667,0.35018
0.98333,0.34171
1,0.33333
1.0167,0.32505
1.0333,0.31686
1.05,0.30877
1.0667,0.30078
1.0833,0.2929
1.1,0.28512
1.1167,0.27746
1.1333,0.2699
1.15,0.26244
1.1667,0.2551
1.1833,0.24787
1.2,0.24074
1.2167,0.23372
1.2333,0.22681
1.25,0.22
1.2667,0.2133
1.2833,0.2067
1.3,0.2002
1.3167,0.1938
1.3333,0.1875
1.35,0.1813
1.3667,0.17519
1.3833,0.16918
1.4,0.16327
1.4167,0.15744
1.4333,0.1517
1.45,0.14606
1.4667,0.1405
1.4833,0.13502
1.5,0.12963
1.5167,0.12432
1.5333,0.11909
1.55,0.11394
1.5667,0.10887
1.5833,0.10388
1.6,0.098958
1.6167,0.094112
1.6333,0.089338
1.65,0.084634
1.6667,0.08
1.6833,0.075434
1.7,0.070934
1.7167,0.0665
1.7333,0.06213
1.75,0.057823
1.7667,0.053578
1.7833,0.049393
1.8,0.045267
1.8167,0.0412
1.8333,0.03719
1.85,0.033236
1.8667,0.029337
1.8833,0.025491
1.9,0.021699
1.9167,0.017958
1.9333,0.014269
1.95,0.010629
1.9667,0.0070382
1.9833,0.0034955
2,-0


==> allcurves_data_prod_int.csv <==
0.33333,1,1
0.34593,0.75332,1.2791
0.35853,0.67206,1.3834
0.37113,0.61846,1.4523
0.38372,0.57883,1.5008
0.39632,0.5478,1.5353
0.40892,0.52264,1.5597
0.42151,0.50171,1.5762
0.43411,0.484,1.5865
0.44671,0.46878,1.5918
0.45931,0.45557,1.593
0.4719,0.44397,1.591
0.4845,0.43373,1.5862
0.4971,0.42461,1.5792
0.5097,0.41645,1.5704
0.52229,0.40911,1.56
0.53489,0.40248,1.5484
0.54749,0.39646,1.5357
0.56009,0.39099,1.5221
0.57268,0.386,1.5079
0.58528,0.38144,1.4931
0.59788,0.37725,1.4779
0.61048,0.3734,1.4623
0.62307,0.36986,1.4464
0.63567,0.3666,1.4304
0.64827,0.3636,1.4142
0.66086,0.36082,1.3979
0.67346,0.35825,1.3816
0.68606,0.35588,1.3653
0.69866,0.35369,1.349
0.71125,0.35166,1.3327
0.72385,0.34978,1.3165
0.73645,0.34805,1.3005
0.74905,0.34645,1.2845
0.76164,0.34497,1.2687
0.77424,0.34361,1.253
0.78684,0.34235,1.2374
0.79944,0.3412,1.222
0.81203,0.34015,1.2068
0.82463,0.33919,1.1917
0.83723,0.33831,1.1768
0.84983,0.33752,1.1621
0.86242,0.33681,1.1476
0.87502,0.33617,1.1332
0.88762,0.3356,1.119
0.90021,0.3351,1.105
0.91281,0.33467,1.0911
0.92541,0.3343,1.0775
0.93801,0.334,1.064
0.9506,0.33375,1.0506
0.9632,0.33356,1.0375
0.9758,0.33343,1.0245
0.9884,0.33336,1.0117
1.001,0.33333,0.99901
1.0136,0.33336,0.9865
1.0262,0.33345,0.97415
1.0388,0.33358,0.96195
1.0514,0.33376,0.9499
1.064,0.334,0.938
1.0766,0.33428,0.92623
1.0892,0.33461,0.91461
1.1018,0.335,0.90312
1.1144,0.33543,0.89176
1.127,0.33591,0.88053
1.1396,0.33644,0.86942
1.1522,0.33702,0.85843
1.1648,0.33766,0.84755
1.1774,0.33834,0.83679
1.19,0.33908,0.82613
1.2026,0.33987,0.81557
1.2151,0.34072,0.80511
1.2277,0.34162,0.79474
1.2403,0.34258,0.78446
1.2529,0.3436,0.77427
1.2655,0.34469,0.76415
1.2781,0.34584,0.7541
1.2907,0.34706,0.74412
1.3033,0.34835,0.7342
1.3159,0.34971,0.72433
1.3285,0.35116,0.71451
1.3411,0.35269,0.70472
1.3537,0.35431,0.69497
1.3663,0.35603,0.68524
1.3789,0.35785,0.67552
1.3915,0.35979,0.6658
1.4041,0.36185,0.65607
1.4167,0.36405,0.64631
1.4293,0.3664,0.63651
1.4419,0.36891,0.62664
1.4545,0.37162,0.61669
1.4671,0.37455,0.60662
1.4797,0.37772,0.59639
1.4923,0.3812,0.58597
1.5049,0.38502,0.57529
1.5175,0.38929,0.56427
1.5301,0.3941,0.55278
1.5427,0.39966,0.54065
1.5553,0.40625,0.52756
1.5679,0.4145,0.51291
1.5805,0.42598,0.49511
1.5931,0.45743,0.45743


==> allcurves_data_prod_ver.csv <==
0.33333,-5.5511e-16
0.35,0.11224
0.36667,0.20248
0.38333,0.27505
0.4,0.33333
0.41667,0.38
0.43333,0.41716
0.45,0.4465
0.46667,0.46939
0.48333,0.48692
0.5,0.5
0.51667,0.50937
0.53333,0.51562
0.55,0.51928
0.56667,0.52076
0.58333,0.52041
0.6,0.51852
0.61667,0.51534
0.63333,0.51108
0.65,0.50592
0.66667,0.5
0.68333,0.49346
0.7,0.48639
0.71667,0.47891
0.73333,0.47107
0.75,0.46296
0.76667,0.45463
0.78333,0.44613
0.8,0.4375
0.81667,0.42878
0.83333,0.42
0.85,0.41119
0.86667,0.40237
0.88333,0.39356
0.9,0.38477
0.91667,0.37603
0.93333,0.36735
0.95,0.35873
0.96667,0.35018
0.98333,0.34171
1,0.33333
1.0167,0.32505
1.0333,0.31686
1.05,0.30877
1.0667,0.30078
1.0833,0.2929
1.1,0.28512
1.1167,0.27746
1.1333,0.2699
1.15,0.26244
1.1667,0.2551
1.1833,0.24787
1.2,0.24074
1.2167,0.23372
1.2333,0.22681
1.25,0.22
1.2667,0.2133
1.2833,0.2067
1.3,0.2002
1.3167,0.1938
1.3333,0.1875
1.35,0.1813
1.3667,0.17519
1.3833,0.16918
1.4,0.16327
1.4167,0.15744
1.4333,0.1517
1.45,0.14606
1.4667,0.1405
1.4833,0.13502
1.5,0.12963
1.5167,0.12432
1.5333,0.11909
1.55,0.11394
1.5667,0.10887
1.5833,0.10388
1.6,0.098958
1.6167,0.094112
1.6333,0.089338
1.65,0.084634
1.6667,0.08
1.6833,0.075434
1.7,0.070934
1.7167,0.0665
1.7333,0.06213
1.75,0.057823
1.7667,0.053578
1.7833,0.049393
1.8,0.045267
1.8167,0.0412
1.8333,0.03719
1.85,0.033236
1.8667,0.029337
1.8833,0.025491
1.9,0.021699
1.9167,0.017958
1.9333,0.014269
1.95,0.010629
1.9667,0.0070382
1.9833,0.0034955
2,-0


==> allcurves_data_rev_hor.csv <==
0.24269,-1.5249e-15
0.25498,0.21463
0.26727,0.38675
0.27956,0.52483
0.29185,0.63547
0.30414,0.72382
0.31643,0.79398
0.32871,0.84921
0.341,0.89214
0.35329,0.92489
0.36558,0.94918
0.37787,0.96643
0.39016,0.9778
0.40245,0.98427
0.41474,0.98663
0.42703,0.98554
0.43932,0.98156
0.4516,0.97518
0.46389,0.96677
0.47618,0.95667
0.48847,0.94518
0.50076,0.93252
0.51305,0.9189
0.52534,0.90451
0.53763,0.88947
0.54992,0.87394
0.56221,0.858
0.5745,0.84176
0.58678,0.82529
0.59907,0.80867
0.61136,0.79194
0.62365,0.77517
0.63594,0.7584
0.64823,0.74166
0.66052,0.72498
0.67281,0.70839
0.6851,0.69191
0.69739,0.67557
0.70967,0.65937
0.72196,0.64333
0.73425,0.62747
0.74654,0.61179
0.75883,0.59629
0.77112,0.58099
0.78341,0.5659
0.7957,0.551
0.80799,0.53631
0.82028,0.52183
0.83256,0.50755
0.84485,0.49349
0.85714,0.47963
0.86943,0.46598
0.88172,0.45254
0.89401,0.4393
0.9063,0.42627
0.91859,0.41343
0.93088,0.4008
0.94317,0.38836
0.95546,0.37612
0.96774,0.36407
0.98003,0.35221
0.99232,0.34053
1.0046,0.32904
1.0169,0.31773
1.0292,0.30659
1.0415,0.29563
1.0538,0.28484
1.0661,0.27422
1.0783,0.26376
1.0906,0.25347
1.1029,0.24333
1.1152,0.23335
1.1275,0.22353
1.1398,0.21385
1.1521,0.20432
1.1644,0.19494
1.1767,0.18569
1.1889,0.17659
1.2012,0.16762
1.2135,0.15879
1.2258,0.15009
1.2381,0.14151
1.2504,0.13307
1.2627,0.12474
1.275,0.11654
1.2873,0.10846
1.2995,0.10049
1.3118,0.092635
1.3241,0.084894
1.3364,0.077263
1.3487,0.06974
1.361,0.062322
1.3733,0.055009
1.3856,0.047796
1.3979,0.040684
1.4101,0.033669
1.4224,0.026751
1.4347,0.019926
1.447,0.013194
1.4593,0.0065526
1.4716,-1.2574e-16


==> allcurves_data_rev_int.csv <==
0.33333,1,1
0.34593,0.75332,1.2791
0.35853,0.67206,1.3834
0.37113,0.61846,1.4523
0.38372,0.57883,1.5008
0.39632,0.5478,1.5353
0.40892,0.52264,1.5597
0.42151,0.50171,1.5762
0.43411,0.484,1.5865
0.44671,0.46878,1.5918
0.45931,0.45557,1.593
0.4719,0.44397,1.591
0.4845,0.43373,1.5862
0.4971,0.42461,1.5792
0.5097,0.41645,1.5704
0.52229,0.40911,1.56
0.53489,0.40248,1.5484
0.54749,0.39646,1.5357
0.56009,0.39099,1.5221
0.57268,0.386,1.5079
0.58528,0.38144,1.4931
0.59788,0.37725,1.4779
0.61048,0.3734,1.4623
0.62307,0.36986,1.4464
0.63567,0.3666,1.4304
0.64827,0.3636,1.4142
0.66086,0.36082,1.3979
0.67346,0.35825,1.3816
0.68606,0.35588,1.3653
0.69866,0.35369,1.349
0.71125,0.35166,1.3327
0.72385,0.34978,1.3165
0.73645,0.34805,1.3005
0.74905,0.34645,1.2845
0.76164,0.34497,1.2687
0.77424,0.34361,1.253
0.78684,0.34235,1.2374
0.79944,0.3412,1.222
0.81203,0.34015,1.2068
0.82463,0.33919,1.1917
0.83723,0.33831,1.1768
0.84983,0.33752,1.1621
0.86242,0.33681,1.1476
0.87502,0.33617,1.1332
0.88762,0.3356,1.119
0.90021,0.3351,1.105
0.91281,0.33467,1.0911
0.92541,0.3343,1.0775
0.93801,0.334,1.064
0.9506,0.33375,1.0506
0.9632,0.33356,1.0375
0.9758,0.33343,1.0245
0.9884,0.33336,1.0117
1.001,0.33333,0.99901
1.0136,0.33336,0.9865
1.0262,0.33345,0.97415
1.0388,0.33358,0.96195
1.0514,0.33376,0.9499
1.064,0.334,0.938
1.0766,0.33428,0.92623
1.0892,0.33461,0.91461
1.1018,0.335,0.90312
1.1144,0.33543,0.89176
1.127,0.33591,0.88053
1.1396,0.33644,0.86942
1.1522,0.33702,0.85843
1.1648,0.33766,0.84755
1.1774,0.33834,0.83679
1.19,0.33908,0.82613
1.2026,0.33987,0.81557
1.2151,0.34072,0.80511
1.2277,0.34162,0.79474
1.2403,0.34258,0.78446
1.2529,0.3436,0.77427
1.2655,0.34469,0.76415
1.2781,0.34584,0.7541
1.2907,0.34706,0.74412
1.3033,0.34835,0.7342
1.3159,0.34971,0.72433
1.3285,0.35116,0.71451
1.3411,0.35269,0.70472
1.3537,0.35431,0.69497
1.3663,0.35603,0.68524
1.3789,0.35785,0.67552
1.3915,0.35979,0.6658
1.4041,0.36185,0.65607
1.4167,0.36405,0.64631
1.4293,0.3664,0.63651
1.4419,0.36891,0.62664
1.4545,0.37162,0.61669
1.4671,0.37455,0.60662
1.4797,0.37772,0.59639
1.4923,0.3812,0.58597
1.5049,0.38502,0.57529
1.5175,0.38929,0.56427
1.5301,0.3941,0.55278
1.5427,0.39966,0.54065
1.5553,0.40625,0.52756
1.5679,0.4145,0.51291
1.5805,0.42598,0.49511
1.5931,0.45743,0.45743


==> allcurves_data_rev_ver.csv <==
0.24269,-1.5249e-15
0.25498,0.21463
0.26727,0.38675
0.27956,0.52483
0.29185,0.63547
0.30414,0.72382
0.31643,0.79398
0.32871,0.84921
0.341,0.89214
0.35329,0.92489
0.36558,0.94918
0.37787,0.96643
0.39016,0.9778
0.40245,0.98427
0.41474,0.98663
0.42703,0.98554
0.43932,0.98156
0.4516,0.97518
0.46389,0.96677
0.47618,0.95667
0.48847,0.94518
0.50076,0.93252
0.51305,0.9189
0.52534,0.90451
0.53763,0.88947
0.54992,0.87394
0.56221,0.858
0.5745,0.84176
0.58678,0.82529
0.59907,0.80867
0.61136,0.79194
0.62365,0.77517
0.63594,0.7584
0.64823,0.74166
0.66052,0.72498
0.67281,0.70839
0.6851,0.69191
0.69739,0.67557
0.70967,0.65937
0.72196,0.64333
0.73425,0.62747
0.74654,0.61179
0.75883,0.59629
0.77112,0.58099
0.78341,0.5659
0.7957,0.551
0.80799,0.53631
0.82028,0.52183
0.83256,0.50755
0.84485,0.49349
0.85714,0.47963
0.86943,0.46598
0.88172,0.45254
0.89401,0.4393
0.9063,0.42627
0.91859,0.41343
0.93088,0.4008
0.94317,0.38836
0.95546,0.37612
0.96774,0.36407
0.98003,0.35221
0.99232,0.34053
1.0046,0.32904
1.0169,0.31773
1.0292,0.30659
1.0415,0.29563
1.0538,0.28484
1.0661,0.27422
1.0783,0.26376
1.0906,0.25347
1.1029,0.24333
1.1152,0.23335
1.1275,0.22353
1.1398,0.21385
1.1521,0.20432
1.1644,0.19494
1.1767,0.18569
1.1889,0.17659
1.2012,0.16762
1.2135,0.15879
1.2258,0.15009
1.2381,0.14151
1.2504,0.13307
1.2627,0.12474
1.275,0.11654
1.2873,0.10846
1.2995,0.10049
1.3118,0.092635
1.3241,0.084894
1.3364,0.077263
1.3487,0.06974
1.361,0.062322
1.3733,0.055009
1.3856,0.047796
1.3979,0.040684
1.4101,0.033669
1.4224,0.026751
1.4347,0.019926
1.447,0.013194
1.4593,0.0065526
1.4716,-1.2574e-16


==> allcurves_data_ver.csv <==
0.39268,-0
0.41705,0.1014
0.44142,0.1792
0.46579,0.23894
0.49016,0.28474
0.51453,0.31964
0.53889,0.34598
0.56326,0.36554
0.58763,0.37971
0.612,0.38955
0.63637,0.39592
0.66074,0.39949
0.68511,0.4008
0.70947,0.40029
0.73384,0.39829
0.75821,0.3951
0.78258,0.39095
0.80695,0.38603
0.83132,0.38048
0.85569,0.37445
0.88005,0.36803
0.90442,0.36131
0.92879,0.35437
0.95316,0.34727
0.97753,0.34005
1.0019,0.33276
1.0263,0.32544
1.0506,0.3181
1.075,0.31078
1.0994,0.30349
1.1237,0.29626
1.1481,0.28909
1.1725,0.28199
1.1968,0.27498
1.2212,0.26805
1.2456,0.26123
1.27,0.2545
1.2943,0.24788
1.3187,0.24136
1.3431,0.23496
1.3674,0.22866
1.3918,0.22247
1.4162,0.21639
1.4405,0.21042
1.4649,0.20455
1.4893,0.1988
1.5136,0.19315
1.538,0.1876
1.5624,0.18216
1.5867,0.17682
1.6111,0.17158
1.6355,0.16644
1.6598,0.16139
1.6842,0.15644
1.7086,0.15159
1.733,0.14682
1.7573,0.14214
1.7817,0.13755
1.8061,0.13304
1.8304,0.12862
1.8548,0.12428
1.8792,0.12002
1.9035,0.11583
1.9279,0.11173
1.9523,0.10769
1.9766,0.10373
2.001,0.09984
2.0254,0.096019
2.0497,0.092266
2.0741,0.088578
2.0985,0.084955
2.1229,0.081395
2.1472,0.077897
2.1716,0.074458
2.196,0.071079
2.2203,0.067756
2.2447,0.06449
2.2691,0.061278
2.2934,0.05812
2.3178,0.055014
2.3422,0.05196
2.3665,0.048955
2.3909,0.045998
2.4153,0.04309
2.4396,0.040228
2.464,0.037412
2.4884,0.03464
2.5127,0.031911
2.5371,0.029226
2.5615,0.026582
2.5859,0.023978
2.6102,0.021415
2.6346,0.01889
2.659,0.016404
2.6833,0.013954
2.7077,0.011542
2.7321,0.009165
2.7564,0.0068231
2.7808,0.0045154
2.8052,0.0022413
2.8295,-0


==> error_bound_load_empty_probability.csv <==
0.1,0.12763,0.18885
0.13,0.14984,0.22438
0.16,0.16735,0.25329
0.19,0.18098,0.2766
0.22,0.19136,0.2951
0.25,0.19897,0.3094
0.28,0.2042,0.32
0.31,0.20734,0.3273
0.34,0.20865,0.33164
0.37,0.20833,0.3333
0.4,0.20655,0.33252
0.43,0.20348,0.32951
0.46,0.19923,0.32444
0.49,0.19388,0.31748
0.52,0.18757,0.30875
0.55,0.18037,0.29839
0.58,0.17234,0.28649
0.61,0.16357,0.27316
0.64,0.15411,0.25848
0.67,0.14404,0.24254
0.7,0.13319,0.2254
0.73,0.12189,0.20712
0.76,0.11007,0.18777
0.79,0.097789,0.1674
0.82,0.084954,0.14606
0.85,0.071744,0.1238
0.88,0.058146,0.10065


==> error_bound_load_num_first_queue.csv <==
0.1,0.2592,0.3910
0.11,0.2826,0.4291
0.12,0.3129,0.4775
0.13,0.3403,0.5221
0.14,0.3643,0.5621
0.15,0.3921,0.6083
0.16,0.4194,0.6513
0.17,0.4470,0.6976
0.18,0.4754,0.7457
0.19,0.5116,0.8076
0.2,0.5358,0.8483
0.21,0.5764,0.9172
0.22,0.6113,0.9777
0.23,0.6479,1.0401
0.24,0.6874,1.1088
0.25,0.7195,1.1668
0.26,0.7757,1.2633
0.27,0.8161,1.3361
0.28,0.8838,1.4532
0.29,0.9360,1.5477
0.3,1.0214,1.6962
0.31,1.0953,1.8292
0.32,1.2153,2.0380
0.33,1.3487,2.2726
0.34,1.5125,2.5608
0.35,1.7229,2.9305
0.36,1.9759,3.3810
0.37,2.3530,4.0467
0.38,2.9193,5.0464
0.39,3.9346,6.8057
0.4,5.9779,10.3767


==> error_bound_perturbation_empty_probability.csv <==
0.34333,0.16026,0.2265
0.36333,0.1388,0.18671
0.38333,0.11776,0.15107
0.40333,0.097063,0.11897
0.42333,0.076657,0.089895
0.44333,0.056477,0.063446
0.46333,0.03646,0.039281
0.48333,0.016551,0.017116
0.5,1.9553e-11,0
0.52,0.019865,0.019091
0.54,0.039787,0.036769
0.56,0.059826,0.053183
0.58,0.080041,0.068466
0.6,0.10049,0.082729
0.62,0.12124,0.096073
0.64,0.14235,0.10858
0.66,0.16388,0.12033
0.68,0.18591,0.13139
0.7,0.2085,0.14182
0.72,0.23173,0.15167
0.74,0.25568,0.16099
0.76,0.28042,0.16981
0.78,0.30604,0.17819
0.8,0.33262,0.18614
0.82,0.36024,0.19371
0.84,0.38899,0.20091
0.86,0.41896,0.20778
0.88,0.4502,0.21434
0.9,0.4828,0.22061
0.92,0.5168,0.22661
0.94,0.55222,0.23235
0.96,0.58905,0.23785
0.98,0.62735,0.24312


==> error_bound_perturbation_num_first_queue.csv <==
0.325,1.0358,1.6242
0.35,0.8008,1.1697
0.375,0.6126,0.8364
0.4,0.4577,0.5856
0.425,0.3215,0.3864
0.45,0.2051,0.2317
0.475,0.1000,0.1062
0.5,0,0
0.525,0.0945,0.0890
0.55,0.1866,0.1651
0.575,0.2779,0.2310
0.6,0.3693,0.2969
0.625,0.4584,0.3492
0.65,0.5454,0.3937
0.675,0.6392,0.4374
0.7,0.7325,0.4748
0.725,0.8259,0.5069
0.75,0.9284,0.5395
0.775,1.0325,0.5676
0.8,1.1395,0.5922
0.825,1.2548,0.6163
0.85,1.3783,0.6394
0.875,1.5059,0.6593
0.9,1.6441,0.6791
0.925,1.7866,0.6961
0.95,1.9439,0.7136
0.975,2.1078,0.7295

